The Chemical Nature of the Young 120-Myr-old Nearby Pisces-Eridanus Stellar Stream Flowing through the Galactic Disk

Recently, a new cylindrical-shaped stream of stars up to 700 pc long was discovered hiding in the Galactic disk using kinematic data enabled by the Gaia mission. This stream of stars, dubbed Pisces-Eridanus (Psc-Eri), was initially thought to be as old as 1 Gyr, yet its stars shared a rotation period distribution consistent with a population that was 120-Myr-old. Here, we explore the detailed chemical nature of this stellar stream. We carried out high-resolution spectroscopic follow-up of 42 Psc-Eri stars using McDonald Observatory, and combined these data with information for 40 members observed with the low-resolution LAMOST spectroscopic survey. Together, these data enabled us to measure the abundance distribution of light/odd-Z (Li, Na, Al, Sc, V), $\alpha$ (Mg, Si, Ca, Ti), Fe-peak (Cr, Mn, Fe, Co, Ni, Zn), and neutron capture (Sr, Y, Zr, Ba, La, Nd, Eu) elements along the Psc-Eri stream. We find that the stream is (1) near solar metallicity with [Fe/H] = -0.03~dex and (2) has a metallicity spread of 0.07~dex (or 0.04 dex when outliers are excluded). We also find that (3) the abundance of Li indicates that Psc-Eri is $\sim$120 Myr old, consistent with its gyrochronology age. Additionally, Psc-Eri has (4) [X/Fe] abundance spreads which are just larger than the typical uncertainty in most elements, (5) it is a cylindrical-like system whose outer edges rotate about the center and, (6) no significant abundance gradients along its major axis except a potentially weak gradient in [Si/Fe]. These results show that Psc-Eri is a uniquely close, young, chemically interesting laboratory for testing our understanding of star and planet formation.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
